Higher criticism for rare and weak non-proportional hazard deviations in survival analysis

We propose a method for comparing survival data based on the higher criticism of p-values obtained from multiple exact hypergeometric tests. The method accommodates non-informative right-censorship and is sensitive to hazard differences in unknown and relatively rare time intervals. It attains much better power against such differences than the log-rank test and its variants. We demonstrate the usefulness of our method in detecting rare and weak non-proportional hazard differences compared to existing tests, using simulations and actual gene expression data. Additionally, we analyze the asymptotic power of our method and other tests under a theoretical framework describing two groups experiencing failure rates that are usually identical over time, except in a few unknown instances where one group's failure rate is higher. Our test's power undergoes a phase transition across the plane of rarity and intensity parameters that mirrors the phase transition of higher criticism in two-sample settings with rare and weak normal and Poisson means. The region of the plane in which our method has asymptotically full power is larger than the corresponding region for the log-rank test.

==> csv/ANKLE2.csv <==
event_at,at_risk X,at_risk Y,observed X,observed Y,pvalue
26,1467,1482,1,7,0.03609432841719206
35,1317,1280,0,5,0.028971197791333846
41,1172,1087,0,7,0.005913264814889365
58,613,620,0,5,0.03188951088149212
59,594,601,0,5,0.031910041371512606


==> csv/CLCF1.csv <==
event_at,at_risk X,at_risk Y,observed X,observed Y,pvalue
7,1527,1526,0,6,0.015517699822196553
10,1525,1516,0,5,0.030688464796487087
24,1493,1473,1,8,0.01846430886460988
58,659,574,0,5,0.021661307890499432


==> csv/DDX5.csv <==
event_at,at_risk X,at_risk Y,observed X,observed Y,pvalue
10,1518,1523,0,5,0.03140449877681062
12,1515,1518,2,9,0.03271460650006116
35,1275,1322,0,5,0.03405508129214812
48,940,948,0,7,0.007958625708270746
51,826,833,0,7,0.007945435578279817

